Differential Subgroup Discovery: Characterizing Where Two Populations Differ, and Why

We study the problem of understanding where two populations differ within a feature space, which we formalize in the concept of a differential subgroup: a subset of individuals from both populations who, despite sharing similar characteristics, exhibit exceptional differences in a target outcome. Differential subgroups reveal the regions of the feature space where population-level gaps are most pronounced and can help practitioners identify the covariate combinations that are structurally responsible for these differences, e.g.~in clinical analysis, model diagnostics, or treatment-effect studies. We introduce a general optimization objective for discovering differential subgroups and establish conditions under which the resulting subgroups admit a causal interpretation of population differences. We propose DiffSub, a gradient-based approach that discovers interpretable differential subgroups in tabular data. Across synthetic benchmarks, medical case studies, model-error analyses, and treatment-effect settings, DiffSub identifies informative subgroups that reveal where population differences arise and why.

==> expres/intro_example_scatter_0.csv <==
age,sex
63.0,-0.03
37.0,-0.03
41.0,0.97
56.0,-0.03
57.0,0.97
57.0,-0.03
56.0,0.97
44.0,-0.03
52.0,-0.03
57.0,-0.03
54.0,-0.03
48.0,0.97
49.0,-0.03
64.0,-0.03
58.0,0.97
50.0,0.97
58.0,0.97
66.0,0.97
43.0,-0.03
69.0,0.97
59.0,-0.03
44.0,-0.03
42.0,-0.03
61.0,-0.03
40.0,-0.03
71.0,0.97
59.0,-0.03
51.0,-0.03
65.0,0.97
53.0,-0.03
41.0,0.97
65.0,-0.03
44.0,-0.03
54.0,-0.03
51.0,-0.03
46.0,0.97
54.0,0.97
54.0,-0.03
65.0,0.97
65.0,0.97
51.0,0.97
48.0,-0.03
45.0,-0.03
53.0,0.97
39.0,-0.03
52.0,-0.03
44.0,-0.03
47.0,-0.03
53.0,0.97
51.0,0.97
66.0,-0.03
62.0,-0.03
44.0,0.97
63.0,0.97
52.0,-0.03
48.0,-0.03
45.0,-0.03
34.0,-0.03
57.0,0.97
71.0,0.97
54.0,-0.03
52.0,-0.03
41.0,-0.03
58.0,-0.03
35.0,0.97
51.0,-0.03
45.0,0.97
44.0,-0.03
62.0,0.97
54.0,-0.03
51.0,-0.03
29.0,-0.03
51.0,-0.03
43.0,0.97
55.0,0.97
51.0,-0.03
59.0,-0.03
52.0,-0.03
58.0,-0.03
41.0,-0.03
45.0,-0.03
60.0,0.97
52.0,-0.03
42.0,0.97
67.0,0.97
68.0,-0.03
46.0,-0.03
54.0,0.97
58.0,0.97
48.0,-0.03
57.0,-0.03
54.0,0.97
45.0,0.97
53.0,-0.03
62.0,0.97
52.0,-0.03
43.0,-0.03
53.0,-0.03
42.0,-0.03
59.0,-0.03
63.0,0.97
42.0,-0.03
50.0,-0.03
68.0,0.97
69.0,-0.03
45.0,0.97
50.0,0.97
50.0,0.97
64.0,0.97
57.0,-0.03
64.0,0.97
43.0,-0.03
55.0,-0.03
37.0,0.97
41.0,-0.03
56.0,-0.03
46.0,0.97
46.0,0.97
64.0,0.97
59.0,-0.03
41.0,0.97
54.0,0.97
39.0,0.97
34.0,0.97
47.0,-0.03
67.0,0.97
52.0,0.97
74.0,0.97
54.0,0.97
49.0,0.97
42.0,-0.03
41.0,-0.03
41.0,0.97
49.0,0.97
60.0,0.97
62.0,-0.03
57.0,-0.03
64.0,-0.03
51.0,0.97
43.0,-0.03
42.0,0.97
67.0,0.97
76.0,0.97
70.0,-0.03
44.0,0.97
60.0,0.97
44.0,-0.03
42.0,-0.03
66.0,-0.03
71.0,0.97
64.0,-0.03
66.0,0.97
39.0,0.97
58.0,0.97
47.0,-0.03
35.0,-0.03
56.0,-0.03
56.0,-0.03
55.0,0.97
41.0,-0.03


==> expres/intro_example_scatter_1.csv <==
age,sex
67.0,0.03
67.0,0.03
62.0,1.03
63.0,0.03
53.0,0.03
56.0,0.03
48.0,0.03
58.0,0.03
58.0,0.03
60.0,0.03
40.0,0.03
60.0,0.03
64.0,0.03
43.0,0.03
57.0,0.03
55.0,0.03
65.0,1.03
61.0,1.03
58.0,0.03
50.0,0.03
44.0,0.03
60.0,0.03
54.0,0.03
50.0,0.03
41.0,0.03
51.0,1.03
58.0,0.03
54.0,0.03
60.0,0.03
60.0,0.03
59.0,0.03
46.0,0.03
67.0,0.03
62.0,0.03
65.0,0.03
44.0,0.03
60.0,0.03
58.0,0.03
68.0,0.03
62.0,1.03
52.0,0.03
59.0,0.03
60.0,1.03
49.0,0.03
59.0,0.03
57.0,0.03
61.0,0.03
39.0,0.03
61.0,1.03
56.0,0.03
43.0,1.03
62.0,1.03
63.0,0.03
65.0,0.03
48.0,0.03
63.0,1.03
55.0,0.03
65.0,0.03
56.0,1.03
54.0,0.03
70.0,0.03
62.0,0.03
35.0,0.03
59.0,0.03
64.0,0.03
47.0,0.03
57.0,0.03
55.0,0.03
64.0,0.03
70.0,0.03
51.0,0.03
58.0,0.03
60.0,0.03
77.0,0.03
35.0,0.03
70.0,0.03
59.0,1.03
64.0,0.03
57.0,0.03
56.0,0.03
48.0,0.03
56.0,1.03
60.0,1.03
66.0,0.03
54.0,0.03
69.0,0.03
51.0,0.03
62.0,1.03
67.0,0.03
59.0,0.03
45.0,0.03
58.0,0.03
50.0,0.03
62.0,1.03
38.0,0.03
66.0,1.03
52.0,0.03
53.0,0.03
63.0,1.03
54.0,0.03
66.0,0.03
55.0,1.03
49.0,0.03
54.0,0.03
56.0,0.03
46.0,0.03
61.0,0.03
67.0,0.03
58.0,0.03
47.0,0.03
52.0,0.03
58.0,0.03
57.0,0.03
58.0,1.03
61.0,0.03
42.0,0.03
59.0,0.03
40.0,0.03
61.0,0.03
46.0,0.03
59.0,0.03
57.0,0.03
57.0,0.03
55.0,1.03
61.0,0.03
58.0,0.03
58.0,1.03
67.0,0.03
44.0,0.03
63.0,0.03
63.0,1.03
59.0,0.03
57.0,1.03
45.0,0.03
68.0,0.03
57.0,0.03
57.0,1.03
47.0,0.03
56.0,0.03


==> expres/noise_n_vars_F1.csv <==
d,causaltree_F1,honesttree_F1,pysubgroup_F1,subcon_F1,syflow_F1,causaltree_F1-STD,honesttree_F1-STD,pysubgroup_F1-STD,subcon_F1-STD,syflow_F1-STD
5,0.3704288206865971,0.737736680120139,0.2824528235623549,0.8797501072988373,0.4082728644621898,0.0934937830792285,0.1201423140944073,0.1346317540303545,0.1658467606777564,0.1095243579305133
10,0.3690274842033622,0.7125164687639434,0.2824528235623549,0.8799815714579171,0.441628778561648,0.0930170437078164,0.1299063557406475,0.1346317540303545,0.1658574956919076,0.1049559870485775
20,0.3662608486840918,0.7734399154785294,0.2797759800987732,0.8805651188355477,0.4393997415981901,0.0970878824215398,0.060044389194714,0.132865236654685,0.1682501274231789,0.0804171876160332
30,0.3900833703335621,0.7880737225703168,0.2822914761913989,0.9282840044031596,0.4028372260162386,0.082722853873919,0.0673088928993487,0.1345083979608189,0.0220658400827995,0.0624661253183994
40,0.3793214634174424,0.760322953990939,0.2941660768559159,0.8768320889322277,0.4084245069831971,0.0893630263622285,0.074639641632582,0.1442409508490594,0.1697223817829852,0.0702066178560696
50,0.3833936449671059,0.7543694933173887,0.280868367382177,0.8949414368740978,0.4291554778287132,0.086846548177083,0.138237940181509,0.1335509588808165,0.0753158524351846,0.0764090150389698


==> expres/scalability_n_samples_F1.csv <==
n,causaltree_F1,honesttree_F1,pysubgroup_F1,subcon_F1,syflow_F1,causaltree_F1-STD,honesttree_F1-STD,pysubgroup_F1-STD,subcon_F1-STD,syflow_F1-STD
1000,0.4112700030920927,0.6895587553413833,0.4343870023711596,0.827115909991571,0.2856960700905894,0.0771062798453278,0.1039709691845953,0.1224970904823684,0.1718367552955902,0.074681903583254
2500,0.3611633446575726,0.7542535552868465,0.3291312409790326,0.7927179167741496,0.2110212319783673,0.1120813789720201,0.1371374901153837,0.2029449478375704,0.1698125838251306,0.0525636220293061
5000,0.4136162823826698,0.7886105161202311,0.3478625987794519,0.853753823307887,0.2566753043311695,0.1237332240106124,0.0606377349282603,0.2654655268715037,0.1637623596649502,0.0723391863797535
7500,0.3548459947667047,0.776659749524508,0.249202541464039,0.8420249244492728,0.2530031242306372,0.0730947044175839,0.109170426078506,0.2678822150178687,0.1629464281622097,0.1058780708691928
10000,0.400142780373984,0.7771614492204899,0.2940190376775308,0.9296586317482858,0.2649373157105856,0.1058835810616181,0.1007709531800009,0.1523673049966633,0.0115055643308272,0.0836750893925165


==> expres/scalability_n_samples_Runtime.csv <==
n,causaltree_Runtime,honesttree_Runtime,pysubgroup_Runtime,subcon_Runtime,syflow_Runtime,causaltree_Runtime-STD,honesttree_Runtime-STD,pysubgroup_Runtime-STD,subcon_Runtime-STD,syflow_Runtime-STD
1000,0.0140861124033108,0.0505846667045261,3.656918383389711,6.513821958488552,4.45023948760354,0.0013805226121322,0.0249005846193736,0.2917545078996746,1.6120394663232105,0.3068966614895776
2500,0.0315793541958555,0.0469780001090839,5.3357647500932215,13.740050400001929,6.623059012502199,0.0028376000753454,0.0090609155679647,0.3141741451257769,1.8441824780711824,0.2798299102407867
5000,0.0590249541972298,0.0445546708069741,8.04043866659631,37.981245595798825,9.78447780010174,0.0046098924744867,0.0065034755055855,0.4774448159552267,7.480481641817278,0.1124750138558483
7500,0.0867048209009226,0.0491881833004299,11.05807083339896,77.1694468169997,11.636308491410457,0.0125414292658884,0.014810777024106,0.8746179672867507,12.018448034157252,0.3032419466699312
10000,0.1104784458060748,0.0590324374206829,13.782210204098371,125.06676493349951,14.796433400205569,0.008868312866763,0.0101218990415837,0.712621427712911,13.695049119475822,0.3305749061704554


==> expres/synthetic_demographic_F1.csv <==
tau,causaltree_F1,honesttree_F1,pysubgroup_F1,subcon_F1,syflow_F1,causaltree_F1-STD,honesttree_F1-STD,pysubgroup_F1-STD,subcon_F1-STD,syflow_F1-STD
1.5,0.4247260676781253,0.3983558409987781,0.408208444756095,0.4162717231082807,0.398471509788587,0.088114235309497,0.0082483150505179,0.0576494049912795,0.1650055476847428,0.0083847275256142
2.0,0.4227846870098216,0.3983558409987781,0.4125818030990217,0.5406210777814378,0.3983558409987781,0.0435987626763605,0.0082483150505179,0.0632014007886832,0.1898901783804877,0.0082483150505179
2.5,0.4328209177642616,0.3983558409987781,0.4147981857392221,0.5951583114183565,0.3983558409987781,0.0896387078827055,0.0082483150505179,0.0629072808786434,0.1699245219001583,0.0082483150505179
3.0,0.421414336420313,0.3983558409987781,0.4270171866360059,0.6109300665237837,0.3983558409987781,0.0766426605225904,0.0082483150505179,0.0616002286408566,0.1738999358409798,0.0082483150505179
3.5,0.4003032712710108,0.3983558409987781,0.4299157983543427,0.6232825606389468,0.3983558409987781,0.0621511060866686,0.0082483150505179,0.0622035215449229,0.1791075224599153,0.0082483150505179
4.0,0.4587642300709437,0.3983558409987781,0.4393046086371259,0.6340425111961551,0.3983558409987781,0.1060143503123625,0.0082483150505179,0.0597039193478071,0.1841932434057214,0.0082483150505179


==> expres/synthetic_interventional_F1.csv <==
tau,causaltree_F1,honesttree_F1,pysubgroup_F1,subcon_F1,syflow_F1,causaltree_F1-STD,honesttree_F1-STD,pysubgroup_F1-STD,subcon_F1-STD,syflow_F1-STD
1.5,0.6204625451636562,0.4100592882605635,0.4519108826269937,0.4734031849327246,0.2520049027809738,0.1223031577305984,0.1364335203230429,0.1174834230554886,0.1405293156458191,0.0425674294402652
2.0,0.6426800669561435,0.4901464540195667,0.4504136068087151,0.7482991815302509,0.277225066467717,0.1598119514741525,0.2023488305198346,0.1192527893858457,0.175878768649298,0.048786664793036
2.5,0.6780892065665608,0.5171473689245374,0.4633332082469555,0.8878087080187502,0.2564958649628512,0.1871750248146662,0.2217906318624295,0.1379051308102264,0.0527513434269217,0.0462260078889827
3.0,0.6796166096002707,0.624923180092335,0.4509877385890517,0.9251865238182828,0.2680035881688625,0.1948237716785442,0.203757604146056,0.1241595398034567,0.0356493119557197,0.0488693857626231
3.5,0.6784037772145497,0.6900320977928166,0.4509877385890517,0.930678527396834,0.2594623416694163,0.1949772975685882,0.1622351306899134,0.1241595398034567,0.0289330356341825,0.0727752259184622
4.0,0.6784037772145497,0.7483127292709979,0.4509877385890517,0.9380848526693232,0.274935744301142,0.1949772975685882,0.0549250101356236,0.1241595398034567,0.0123381043894721,0.0377471962088842


==> expres/synthetic_n_vars_Runtime.csv <==
d,causaltree_Runtime,honesttree_Runtime,pysubgroup_Runtime,subcon_Runtime,syflow_Runtime,causaltree_Runtime-STD,honesttree_Runtime-STD,pysubgroup_Runtime-STD,subcon_Runtime-STD,syflow_Runtime-STD
5,0.0379088582005351,0.0627147082064766,4.735606324794935,13.090296971000498,13.621066066395723,0.0167010197895875,0.0414924079575286,0.3277393433165972,1.361302752637563,0.4717911085532701
10,0.0500840289867483,0.1151163624948821,9.48040384569904,17.193046833312838,14.562519108102425,0.01474104584424,0.0760760727282839,1.0699199549703975,1.8223482532895512,0.5676037454272995
20,0.0934184289944823,0.0482962917012628,16.870386816893006,23.49121667068685,17.65784849980264,0.0481364921639151,0.0073231136250297,2.153601644262038,3.4479632335777453,0.3851187032784461
30,0.1307146627048496,0.0528769207070581,23.59472742070211,,19.733403074910164,0.0533915213287802,0.0359950808607234,1.9691046390034188,,0.4850317372515837
40,0.15460175840999,0.0584376207902096,31.11533651669161,,23.13400739970384,0.0505264929931798,0.0154997482049059,2.2999103938884384,,0.2232932197073241
50,0.1822967918065842,0.0603553876106161,38.35121547100134,39.96453357508872,25.505507691495588,0.050962918353784,0.0135494331780372,1.7894574872616509,8.508828630759648,0.4174945847973959


==> expres/synthetic_observational_F1.csv <==
tau,causaltree_F1,honesttree_F1,pysubgroup_F1,subcon_F1,syflow_F1,causaltree_F1-STD,honesttree_F1-STD,pysubgroup_F1-STD,subcon_F1-STD,syflow_F1-STD
1.5,0.3385726229753885,0.4086919659375943,0.3437591491907964,0.470502697645516,0.3377267363280499,0.0732633680736131,0.0814720224466446,0.1284105955996939,0.1496953515327722,0.0344240739977776
2.0,0.3417651617810096,0.4942111869961598,0.3351880411562606,0.6670825001966317,0.342313194638488,0.0994322292374005,0.1589381334498493,0.1372837521963162,0.2240497700702012,0.0514683623112327
2.5,0.3466329652163528,0.5351730663044216,0.2998298969350121,0.8066373624184294,0.3492184092757309,0.0932406255693747,0.1807856854137112,0.1360816336671971,0.2087970861355947,0.0426428552244744
3.0,0.3749326627315922,0.6748212616866117,0.2851177847524443,0.8590391472101331,0.3506422611221695,0.0769274082327537,0.1599362483441903,0.1355579092029607,0.1836132425643752,0.0728874433721752
3.5,0.3871619211900249,0.7438061748665615,0.2805351349841922,0.8767198852234749,0.3677892538545314,0.078642839799589,0.1118035785347487,0.133112477398731,0.184887595228274,0.0426380928283189
4.0,0.3704288206865971,0.737736680120139,0.2824528235623549,0.8750538939586736,0.4207850683757765,0.0934937830792285,0.1201423140944073,0.1346317540303545,0.1831652680780205,0.1035207702194379

